Talon: An Automated Framework for Cross-Device Tracking Detection

Although digital advertising fuels much of today's free Web, it typically does so at the cost of online users' privacy, due to the continuous tracking and leakage of users' personal data. In search for new ways to optimize the effectiveness of ads, advertisers have introduced new advanced paradigms such as cross-device tracking (CDT), to monitor users' browsing on multiple devices and screens, and deliver (re)targeted ads in the most appropriate screen.Unfortunately, this practice leads to greater privacy concerns for the end-user. Going beyond the state-of-the-art, we propose a novel methodology for detecting CDT and measuring the factors affecting its performance, in a repeatable and systematic way. This new methodology is based on emulating realistic browsing activity of end-users, from different devices, and thus triggering and detecting cross-device targeted ads. We design and build Talon a CDT measurement framework that implements our methodology and allows experimentation with multiple parallel devices, experimental setups and settings. By employing Talon, we perform several critical experiments, and we are able to not only detect and measure CDT with average AUC score of 0.78-0.96, but also to provide significant insights about the behavior of CDT entities and the impact on users' privacy. In the hands of privacy researchers, policy makers and end-users, Talon can be an invaluable tool for raising awareness and increasing transparency on tracking practices used by the ad-ecosystem.

==> plots/top_trackers/top_trackers.txt <==
Google	45
Facebook	40
Bing	21.5
Zopim	15.5
AppNexus	12.5
Advertising.com	10
Yahoo	10
Pinterest	9.2
Casalemedia	8.7
Yandex	5.5
OpenX	5.5
Twitter 5.5
Pubmatic	4.8
Hotjar	4.8
Tapad	4
Amazon	4
Outbrain	4
Drawbridge	4
Taboola 2.8
Linkedin(Microsoft)	2.8
